PATE-TabTransGAN: Differentially Private Synthetic Tabular Data Generation via Transformer-Based Student Discrimination

Generating high-fidelity synthetic tabular data under formal differential privacy guarantees remains an open challenge. Methods that provide strong theoretical protection typically sacrifice the modeling of inter-feature dependencies required for realistic synthesis, while architectures that excel at capturing complex column relationships offer only empirical privacy guarantees. We present PATE-TabTransGAN, a generative framework that integrates the Private Aggregation of Teacher Ensembles (PATE) mechanism with a Transformer-based student discriminator to jointly address both requirements, and employs a GNMax RDP accountant for numerically stable privacy accounting. An ensemble of Logistic Regression teachers trained on disjoint partitions supervise the student via noisy-aggregated labels, and a residual generator is optimized against this differentially private student, inheriting formal ({\epsilon}, {\delta})-DP guarantees by post-processing. PATE-TabTransGAN was compared with PATE-GAN, DP-GAN, and DP-CTGAN, considered state-of-the-art in differentially private tabular synthesis. Experiments conducted on four tabular benchmarks (Adult, Breast, Cardio, Cervical) confirmed the high quality of the proposed method: PATE-TabTransGAN attains the best or tied-best AUROC on all four datasets. On AUCPR it matches the strongest baseline on Cardio, leads on Cervical, and trails on Breast; on Adult, we demonstrate that AUCPR is highly sensitive to positive-class convention, and that the observed gap is consistent with a convention difference between evaluation pipelines rather than a synthesis deficit.

==> readme.txt <==
README — PATE-TabTransGAN Submission
 ECML PKDD 2026 Workshop - SynDAiTE II

Files included in this submission:
  - readme.txt                  : this file
  - Paper.tex                   : main LaTeX source file
  - llncs.cls                   : Springer LNCS document class (required)
  - splncs04.bst                : BibTeX style file (required)
  - references.bib              : bibliography file
  - adult_label_swap.pdf        : label-convention analysis figure
  - best_classifier_heatmap.pdf : downstream classifier heatmap

To compile:
  Place all files in the same directory and run:
    pdflatex Paper.tex
    bibtex Paper
    pdflatex Paper.tex
    pdflatex Paper.tex
  Alternatively, upload all files to an empty Overleaf project
  and set Paper.tex as the main file.

Paper details:
  Title  : PATE-TabTransGAN: Differentially Private Synthetic
            Tabular Data Generation via Transformer-Based
            Student Discrimination
  Authors: M. Youssef, M. Wozniak
  Venue  :  ECML PKDD 2026 Workshop - SynDAiTE II
  Pages  : 14 (including references)

Formatting notes:
  This paper strictly follows the Springer LNCS formatting
  requirements. No fonts, font sizes, margins, or spacing have
  been modified from the llncs.cls defaults.
  Figures are included as PDF files; sizes were adjusted within
  the figures themselves rather than by scaling commands in LaTeX,
  in compliance with the conference formatting policy.

Dependencies:
  The following LaTeX packages are used:
    fontenc, graphicx, booktabs, ifsym,
    amsmath, amssymb, algorithm, algpseudocode,
    float, placeins

Contact:
  288861@student.pwr.edu.pl
  michal.wozniak@pwr.edu.pl
  Wroclaw University of Science and Technology
  Wroclaw, Poland
